Observation of a Slater-type metal-to-insulator transition in Sr$_2$IrO$_4$ from time-resolved photo-carrier dynamics

We perform a time-resolved optical study of Sr$_2$IrO$_4$ to understand the influence of magnetic ordering on the low energy electronic structure of a strongly spin-orbit coupled $J_{eff}$=1/2 Mott insulator. By studying the recovery dynamics of photo-carriers excited across the Mott gap, we find that upon cooling through the N\'{e}el temperature $T_N$ the system evolves continuously from a metal-like phase with fast ($\sim$50 fs) and excitation density independent relaxation dynamics to a gapped phase characterized by slower ($\sim$500 fs) excitation density dependent bimolecular recombination dynamics. The development of the insulating gap is accompanied by a transfer of in-gap spectral weight to energies far in excess of the gap and occurs over an unusually broad temperature window, which suggests Sr$_2$IrO$_4$ to be a Slater- rather than Mott-Hubbard type insulator and naturally explains the absence of anomalies at $T_N$ in transport and thermodynamic measurements.

==> 00README.XXX.txt <==
BRR_SIO_PRL_3-18-2012.dvi keepcomments
